Search for high-mass new phenomena in the dilepton final state using proton-proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A search is conducted for both resonant and non-resonant high-mass new phenomena in dielectron and dimuon final states. The search uses 3.2 fb$^{-1}$ of proton-proton collision data, collected at $\sqrt{s} = 13$ TeV by the ATLAS experiment at the LHC in 2015. The dilepton invariant mass is used as the discriminating variable. No significant deviation from the Standard Model prediction is observed; therefore limits are set on the signal model parameters of interest at 95% credibility level. Upper limits are set on the cross-section times branching ratio for resonances decaying to dileptons, and the limits are converted into lower limits on the resonance mass, ranging between 2.74 TeV and 3.36 TeV, depending on the model. Lower limits on the $\ell\ell qq$ contact interaction scale are set between 16.7 TeV and 25.2 TeV, also depending on the model.

==> Metadata.txt <==
TITLE:
Search for high-mass new phenomena in the dilepton final state using proton--proton 
collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

ABSTRACT:
A search is conducted for both resonant and non-resonant high-mass new phenomena in 
dielectron and dimuon final states. The search uses 3.2 fb$^{-1}$ of proton--proton 
collision data, collected at $\sqrt{s} = 13$ TeV by the ATLAS experiment at the LHC 
in 2015. The dilepton invariant mass is used as the discriminating variable. 
No significant deviation from the Standard Model prediction is observed; therefore 
limits are set on the signal model parameters of interest at 95% credibility level. 
Upper limits are set on the cross-section times branching ratio for resonances decaying 
to dileptons, and the limits are converted into lower limits on the resonance mass, 
ranging between 2.74 TeV and 3.36 TeV, depending on the model. Lower limits on the 
$\ell\ell qq$ contact interaction scale are set between 16.7 TeV and 25.2 TeV, also 
depending on the model.

Comments: 18 pages plus author list + cover pages (35 pages total), 4 figures, 4 tables, submitted to Phys. Lett. B. All figures, including auxiliary figures, are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2015-07

CERN Preprint: CERN-EP-2016-116

PLB keywords: Physics Beyond the Standard Model, Heavy gauge bosons, LHC

